Directed flow at midrapidity in heavy-ion collisions

It was recently shown that fluctuations in the initial geometry of a heavy ion collision generally result in a dipole asymmetry of the distribution of outgoing particles. This asymmetry, unlike the usual directed flow, is expected to be present at a wide range of rapidity -- including midrapidity. First evidence of this phenomenon can be seen in recent two-particle correlation data by STAR, providing the last element necessary to quantitatively describe long-range dihadron correlations. We extract differential directed flow from these data and propose a new direct measurement.

==> v1Delta.dat <==
#pt,V_1Delta,stat error on V1_Delta,idem with 4-6 GeV trigger
#values of <pt> from PHENIX spectra in 30%-40% centrality bin
#except for the first bin where I use exponential mt spectrum
# http://www.phenix.bnl.gov/phenix/WWW/info/data/ppg023_data.html
0.000000    0.0000     0.0000 0.00000 0.00000
0.312664	-0.003431333577488635	0.00006	-0.004631407846806954	0.00015
0.674522	-0.0050913153679613184	0.00007	-0.007168665637842443	0.00019
1.18641		-0.004887610440920913	0.00014	-0.00856194531089813	0.00038
1.69074		-0.0037834283998395704	0.00027	-0.007830900322118283	0.00072
2.30081		-0.002485541052835896	0.00048	-0.011064058491153272	0.00122

